Real-time High Resolution THz Imaging with a Fiber Coupled Photo Conductive Antenna and an Uncooled Microbolometer Camera

We present a real-time THz imaging method using a commercial fiber coupled photo conductive antenna as the THz source and an uncooled microbolometer camera for detection. Compared to other THz imaging setups, this concept is very adaptable due to its compact and uncooled radiation source, whose fiber coupling allows for a flexible placement. Using a camera with high sensitivity renders real-time imaging possible. As a proof-of-concept, the beam shape of a THz Time Domain Spectrometer was measured. We also demonstrate the potential for practical applications in transmission geometry, covering material science and security tasks. The results suggest that hidden items, complex structures and moisture contents of (biological) materials can be resolved. We discuss the limits of the current setup, possible improvements, potential (industrial) applications and outline the feasibility of imaging in reflection geometry or extending it to multi-spectral imaging using band pass filters.

==> figures/results/beam-shape/Beam240.csv <==
mmX,mmY,Imin,Imax
4.000000,3.000000,-863.000000,6568.000000


==> figures/results/beam-shape/Beam240_raw.csv <==
mmX,mmY,Imin,Imax
4.000000,3.000000,5810.000000,15399.000000


==> figures/results/beam-shape/Beam280.csv <==
mmX,mmY,Imin,Imax
4.000000,3.000000,-831.000000,6515.000000


==> figures/results/beam-shape/Beam280_raw.csv <==
mmX,mmY,Imin,Imax
4.000000,3.000000,5915.000000,15303.000000


==> figures/results/beam-shape/Beam300.csv <==
mmX,mmY,Imin,Imax
4.000000,3.000000,-771.000000,5364.000000


==> figures/results/beam-shape/Beam300_raw.csv <==
mmX,mmY,Imin,Imax
4.000000,3.000000,5883.000000,14142.000000


==> figures/results/beam-shape/Beam320.csv <==
mmX,mmY,Imin,Imax
4.000000,3.000000,-741.000000,4643.000000


==> figures/results/beam-shape/Beam320_raw.csv <==
mmX,mmY,Imin,Imax
4.000000,3.000000,5912.000000,13250.000000


==> figures/results/beam-shape/Beam340.csv <==
mmX,mmY,Imin,Imax
4.000000,3.000000,-744.000000,4171.000000


==> figures/results/beam-shape/Beam340_raw.csv <==
mmX,mmY,Imin,Imax
4.000000,3.000000,5898.000000,12628.000000


==> figures/results/beam-shape/Beam360.csv <==
mmX,mmY,Imin,Imax
4.000000,3.000000,-755.000000,3719.000000


==> figures/results/beam-shape/Beam360_raw.csv <==
mmX,mmY,Imin,Imax
4.000000,3.000000,5885.000000,12093.000000


==> figures/results/key/Key10.csv <==
mmX,mmY,Imin,Imax
48.484848,36.363636,-585.000000,565.000000


==> figures/results/key/Key10_raw.csv <==
mmX,mmY,Imin,Imax
48.484848,36.363636,6897.000000,8929.000000


==> figures/results/key/KeyInEnvelop19.csv <==
mmX,mmY,Imin,Imax
58.181818,43.636364,-173.000000,563.000000


==> figures/results/key/KeyInEnvelop19_raw.csv <==
mmX,mmY,Imin,Imax
58.181818,43.636364,-173.000000,563.000000


==> figures/results/leaves/Leaves106.csv <==
mmX,mmY,Imin,Imax
58.181818,43.636364,7127.000000,9335.000000


==> figures/results/leaves/Leaves153.csv <==
mmX,mmY,Imin,Imax
58.181818,43.636364,7176.000000,9271.000000


==> figures/results/leaves/Leaves32.csv <==
mmX,mmY,Imin,Imax
58.181818,43.636364,7159.000000,9316.000000


==> figures/results/leaves/LeavesSwissTHzStitchedImage1.csv <==
mmX,mmY,Imin,Imax
36.000000,94.181818,7882.000000,9207.000000


==> figures/results/siemens-star/0181_resolution.csv <==
mmX,mmY,Imin,Imax,Resolution
30.000000,22.500000,7077.000000,9710.000000,1.230457


==> figures/results/siemens-star/0271_resolution.csv <==
mmX,mmY,Imin,Imax,Resolution
30.000000,22.500000,7168.000000,9811.000000,1.125737


==> figures/results/siemens-star/0406.csv <==
mmX,mmY,Imin,Imax
30.000000,22.500000,7346.000000,9442.000000


==> figures/results/siemens-star/0406_raw.csv <==
mmX,mmY,Imin,Imax
30.000000,22.500000,7346.000000,9442.000000


==> figures/results/siemens-star/0406_resolution.csv <==
mmX,mmY,Imin,Imax,Resolution
30.000000,22.500000,7346.000000,9442.000000,1.125737


==> figures/results/wood/Wood131.csv <==
mmX,mmY,Imin,Imax
58.181818,43.636364,-268.000000,738.000000


==> figures/results/wood/Wood131_raw.csv <==
mmX,mmY,Imin,Imax
58.181818,43.636364,7235.000000,9185.000000


==> figures/results/wood/Wood218.csv <==
mmX,mmY,Imin,Imax
58.181818,43.636364,-328.000000,702.000000


==> figures/results/wood/Wood218_raw.csv <==
mmX,mmY,Imin,Imax
58.181818,43.636364,7167.000000,9233.000000


==> figures/results/wood/Wood40.csv <==
mmX,mmY,Imin,Imax
58.181818,43.636364,-496.000000,606.000000


==> figures/results/wood/Wood40_raw.csv <==
mmX,mmY,Imin,Imax
58.181818,43.636364,7060.000000,8983.000000

